Quasar UV/X-ray relation luminosity distances are shorter than reverberation-measured radius-luminosity relation luminosity distances

We use measurements of 59/58 quasars (QSOs), over a redshift range $0.0041\leq z \leq 1.686$, to do a comparative study of the radius--luminosity ($R-L$) and X-ray$-$UV luminosity ($L_X-L_{UV}$) relations and the implication of these relations for cosmological parameter estimation. By simultaneously determining $R-L$ or $L_X-L_{UV}$ relation parameters and cosmological parameters in six different cosmological models, we find that both $R-L$ and $L_X-L_{UV}$ relations are standardizable but provide only weak cosmological parameter constraints, with $L_X-L_{UV}$ relation data favoring larger current non-relativistic matter density parameter $\Omega_{m0}$ values than $R-L$ relation data and most other available data. We derive $L_X-L_{UV}$ and $R-L$ luminosity distances for each of the sources in the six cosmological models and find that $L_X-L_{UV}$ relation luminosity distances are shorter than $R-L$ relation luminosity distances as well as standard flat $\Lambda$CDM model luminosity distances. This explains why $L_X-L_{UV}$ relation QSO data favor larger $\Omega_{m0}$ values than do $R-L$ relation QSO data or most other cosmological measurements. While our sample size is small and only spans a small $z$ range, these results indicate that more work is needed to determine whether the $L_X-L_{UV}$ relation can be used as a cosmological probe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
